Search for dark matter at $\sqrt{s}=13$ TeV in final states containing an energetic photon and large missing transverse momentum with the ATLAS detector

Results of a search for physics beyond the Standard Model in events containing an energetic photon and large missing transverse momentum with the ATLAS detector at the Large Hadron Collider are reported. As the number of events observed in data, corresponding to an integrated luminosity of 36.1 $\textrm fb^{-1}$ of proton-proton collisions at a centre-of-mass energy of 13 TeV, is in agreement with the Standard Model expectations, exclusion limits in models where dark-matter candidates are pair-produced are determined. For dark-matter production via an axial-vector or a vector mediator in the s-channel, this search excludes mediator masses below 750-1200 GeV for dark-matter candidate masses below 230-480 GeV at 95% confidence level, depending on the couplings. In an effective theory of dark-matter production, the limits restrict the value of the suppression scale $M_{*}$ to be above 790 GeV at 95% confidence level. A limit is also reported on the production of a high-mass scalar resonance by processes beyond the Standard Model, in which the resonance decays to $Z\gamma$ and the Z boson subsequently decays into neutrinos.

==> Compile.txt <==
lxplus050.cern.ch> pdflatex monophoton_paper2017.tex 
This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./monophoton_paper2017.tex
LaTeX2e <2017/01/01> patch level 3
Babel <3.9r> and hyphenation patterns for 83 language(s) loaded.
(./atlasdoc.cls
Document Class: atlasdoc 2017/05/16 v.03-01-00 ATLAS document class
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/ifthen.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics/keyval.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty))))
atlasdoc: ATLAS Note
atlasdoc: use KOMA-script scrartcl class
atlasdoc: paper size set to default A4
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/scrartcl.cls
Document Class: scrartcl 2017/01/03 v3.22 KOMA-Script document class (article)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/scrkbase.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/scrbase.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/scrlfile.sty
Package scrlfile, 2017/01/03 v3.22 KOMA-Script package (loading files)
                  Copyright (C) Markus Kohm

))) (/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/tocbasic.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/scrsize11pt.clo)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/koma-script/typearea.sty
Package typearea, 2017/01/03 v3.22 KOMA-Script package (type area)
                  Copyright (C) Frank Neukam, 1992-1994
                  Copyright (C) Markus Kohm, 1994-

))

Package typearea Warning: Bad type area settings!
(typearea)                The detected line width is about 20%
(typearea)                larger than the heuristically detected line width.
(typearea)                You should e.g. decrease DIV, increase fontsize
(typearea)                or change papersize.


Package typearea Warning: Bad type area settings!
(typearea)                The detected line width is about 17%
(typearea)                larger than the heuristically detected line width.
(typearea)                You should e.g. decrease DIV, increase fontsize
(typearea)                or change papersize.

(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/xpatch/xpatch.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/l3kernel/expl3.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
atlasdoc xpatch: OK! Title size changed!
atlasdoc xpatch: OK! Date font adjusted!
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics/graphicx.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics/graphics.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics/trig.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/xcolor/xcolor.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/babel/babel.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/babel-english/english.ldf
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/babel/babel.def)))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/hyperref/hyperref.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty)
) (/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/url/url.sty))

Package hyperref Message: Driver (autodetected): hpdftex.

(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/hyperref/hpdftex.def
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
atlasdoc: using txfonts
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/txfonts.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/fontenc.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/t1enc.def))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/lineno/lineno.sty)
atlasdoc: defining CERN preprint title page
) (./atlaspackage.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/tools/dcolumn.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/tools/array.sty))
atlaspackage: APKG@texlive is [2016]
atlaspackage: Using default settings
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/inputenc.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/utf8.def
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/t1enc.dfu)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/ot1enc.dfu)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/omsenc.dfu)))
atlaspackage: Using txfonts and savesym
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/fontenc.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/t1enc.def))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/savesym/savesym.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/amsmath/amstext.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/placeins/placeins.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/csquotes/csquotes.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/csquotes/csquotes.def)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/csquotes/csquotes.cfg))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/subfig/subfig.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/caption/caption.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/caption/caption3.sty)))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/tocloft/tocloft.sty)
atlaspackage: Loading siunitx definitions for TeX Live > 2011
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/siunitx/siunitx.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.s
ty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/beamer/translator/translator.s
ty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/beamer/translator/translator-l
anguage-mappings.tex)))
atlaspackage: Applying kern to eV
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/biblatex.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/logreq/logreq.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/logreq/logreq.def))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/xstring/xstring.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/xstring/xstring.tex))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/blx-dm.def)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/blx-compat.def)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/blx-bibtex.def

Package biblatex Warning: Using fall-back BibTeX(8) backend:
(biblatex)                functionality may be reduced/unavailable.

) (/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/biblatex.def)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/bbx/numeric-comp.bbx
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/bbx/numeric.bbx
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/bbx/standard.bbx)))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/cbx/numeric-comp.cbx)
(/afs/cern.ch/sw/XML/TL2016/texmf-local/tex/latex/cern/biblatex.cfg)

Package biblatex Warning: 'firstinits' option is deprecated, use 'giveninits' i
nstead.

)) (./atlasbiblatex.sty
atlasbiblatex: ABIB@texlive is [2016]
atlasbiblatex: block set to ragged
atlasbiblatex: maxbibnames set to 5
) (./atlasphysics.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/tools/xspace.sty)
atlasphysics: APHY@texlive is [2016]
(./atlasjournal.sty) (./atlasmisc.sty) (./atlasparticle.sty) (./atlasunit.sty
atlasphysics: AUNIT@texlive is [2016]
*** atlasunit: atlaspackage TeX Live is defined
*** atlasunit: defining TeVc, TeVcc as siunitx > 2010
) (./atlasxref.sty)) (./monophoton_paper2017-defs.sty)
(./atlas-preprint-cover.tex)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/lbx/UKenglish.lbx
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/lbx/british.lbx
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/biblatex/lbx/english.lbx)))
(./monophoton_paper2017.aux)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/omltxmi.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/omstxsy.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/omxtxex.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/utxexa.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/t1txr.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/hyperref/nameref.sty
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/generic/oberdiek/gettitlestring.sty)
) (./monophoton_paper2017.out) (./monophoton_paper2017.out)
atlasdoc: this is not an ATLAS draft article
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/base/ts1enc.dfu)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/beamer/translator/dicts/transl
ator-basic-dictionary/translator-basic-dictionary-English.dict)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.
cfg) (./monophoton_paper2017.bbl)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/ot1txr.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/utxmia.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/utxsya.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/utxsyb.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/utxsyc.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/ot1txss.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/ot1txtt.fd)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/t1txss.fd)
<logos/AT_atlaslogo_2015.pdf, id=72, 259.97125pt x 259.97125pt>
<use logos/AT_atlaslogo_2015.pdf>
<logos/AT_cernlogo.pdf, id=73, 85.31876pt x 83.31125pt>
<use logos/AT_cernlogo.pdf> (./Abstract.tex)
(/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/omstxr.fd) [1{/afs/cer
n.ch/sw/XML/TL2016/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./logos/AT_at
laslogo_2015.pdf> <./logos/AT_cernlogo.pdf>] (./monophoton_paper2017.toc)
[2] (./Introduction.tex <figures/fig_01a.pdf, id=135, 382.42876pt x 224.84pt>
<use figures/fig_01a.pdf>
<figures/fig_01b.pdf, id=136, 398.48875pt x 212.795pt>
<use figures/fig_01b.pdf> [3 <./figures/fig_01a.pdf> <./figures/fig_01b.pdf>])
(./Detector.tex [4]) (./Mcarlo-samples.tex [5]
Overfull \hbox (10.33296pt too wide) in paragraph at lines 96--100
[]\T1/txr/m/n/10.95 All gen-er-ated event samples are pro-cessed with a full AT
-LAS de-tector sim-u-la-tion [[][]48[][]] based on \T1/txr/m/sc/10.95 Geant4 \T
1/txr/m/n/10.95 [[][]49[][]].
) (./Objects.tex [6] [7]) (./Event-selection.tex [8]) (./Background.tex
[9]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 20.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\gamma' on input line 20.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 20.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 20.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\gamma' on input line 20.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 20.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 40.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\gamma' on input line 40.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 40.

[10] [11] [12] <figures/fig_02a.pdf, id=361, 569.12625pt x 385.44pt>
<use figures/fig_02a.pdf>
<figures/fig_02b.pdf, id=362, 569.12625pt x 385.44pt>
<use figures/fig_02b.pdf>
<figures/fig_02c.pdf, id=363, 569.12625pt x 385.44pt>
<use figures/fig_02c.pdf>
<figures/fig_02d.pdf, id=364, 569.12625pt x 385.44pt>
<use figures/fig_02d.pdf>) (./Results.tex [13 <./figures/fig_02a.pdf> <./figure
s/fig_02b.pdf> <./figures/fig_02c.pdf> <./figures/fig_02d.pdf>]
<figures/fig_03a.pdf, id=442, 569.12625pt x 385.44pt>
<use figures/fig_03a.pdf>
<figures/fig_03b.pdf, id=443, 569.12625pt x 385.44pt>
<use figures/fig_03b.pdf>) (./Systematics.tex [14] [15 <./figures/fig_03a.pdf> 
<./figures/fig_03b.pdf>]) (./Interpretation.tex [16] [17] [18]
<figures/fig_04a.pdf, id=560, 569.12625pt x 387.4475pt>
<use figures/fig_04a.pdf>
<figures/fig_04b.pdf, id=561, 569.12625pt x 387.4475pt>
<use figures/fig_04b.pdf>
<figures/fig_04c.pdf, id=562, 569.12625pt x 387.4475pt>
<use figures/fig_04c.pdf>
<figures/fig_04d.pdf, id=563, 569.12625pt x 387.4475pt>
<use figures/fig_04d.pdf>
<figures/fig_05a.pdf, id=570, 569.12625pt x 387.4475pt>
<use figures/fig_05a.pdf>
<figures/fig_05b.pdf, id=571, 569.12625pt x 387.4475pt>
<use figures/fig_05b.pdf>
<figures/fig_06.pdf, id=582, 569.12625pt x 386.44376pt>
<use figures/fig_06.pdf> [19 <./figures/fig_04a.pdf> <./figures/fig_04b.pdf> <.
/figures/fig_04c.pdf> <./figures/fig_04d.pdf>] [20 <./figures/fig_05a.pdf> <./f
igures/fig_05b.pdf> <./figures/fig_06.pdf>]
<figures/fig_07.pdf, id=722, 569.12625pt x 386.44376pt>
<use figures/fig_07.pdf>) (./Conclusion.tex) [21 <./figures/fig_07.pdf>]
(./Acknowledgements.tex
Overfull \hbox (1.98795pt too wide) in paragraph at lines 12--14
\T1/txr/m/n/10.95 IN2P3 (France), KIT/GridKA (Ger-many), INFN-CNAF (Italy), NL-
T1 (Neth-er-lands), PIC (Spain), ASGC
) (/afs/cern.ch/sw/XML/TL2016/texmf-dist/tex/latex/txfonts/t1txtt.fd) [22]
[23] [24] [25] [26] [27] [28] (./atlas_authlist.tex [29] [30] [31] [32]
[33] [34] [35] [36] [37] [38] [39] [40] [41] [42] [43] [44]) [45]
(./monophoton_paper2017.aux) )
(see the transcript file for additional information){/afs/cern.ch/sw/XML/TL2016
/texmf-dist/fonts/enc/dvips/base/8r.enc}</afs/cern.ch/sw/XML/TL2016/texmf-dist/
fonts/type1/public/amsfonts/cm/cmmi12.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmr17.pfb></afs/cern.ch/sw/XML/TL2016/texmf-di
st/fonts/type1/public/txfonts/rtxb.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/f
onts/type1/public/txfonts/rtxbmi.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fon
ts/type1/public/txfonts/rtxi.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/t
ype1/public/txfonts/rtxmi.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type
1/public/txfonts/rtxr.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/pu
blic/txfonts/rtxsc.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/publi
c/txfonts/t1xtt.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/public/t
xfonts/txbsy.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/public/txfo
nts/txex.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/public/txfonts/
txsy.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/urw/helvetic/uhvr8a
.pfb></afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></
afs/cern.ch/sw/XML/TL2016/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></afs/ce
rn.ch/sw/XML/TL2016/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></afs/cern.ch/s
w/XML/TL2016/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on monophoton_paper2017.pdf (45 pages, 528822 bytes).
Transcript written on monophoton_paper2017.log.
lxplus050.cern.ch> 
      


==> Metadata.txt <==

==>> TITLE 

Search for dark matter at $\sqrt{s}=13$ TeV in final states containing an energetic photon and large missing transverse momentum with the ATLAS detector

==>> ABSTRACT

 Results of a search for  physics beyond the Standard Model in events containing an energetic photon and large missing transverse momentum with the ATLAS detector
at the Large Hadron Collider are reported. 
 As the number of events observed in data, corresponding to an integrated luminosity of  36.1 $\textrm fb^{-1}$ of proton--proton collisions at a centre-of-mass energy of 13 TeV, is in agreement with the Standard Model expectations,
model-independent  limits are set on the fiducial cross section for the production of events in this final state. 
Exclusion limits are also placed in models where dark-matter candidates are pair-produced. 
 For dark-matter production via an axial-vector or a vector mediator in the s-channel, this search excludes mediator masses below  750--1200 GeV for  dark-matter candidate masses below 230--480 GeV at 95% confidence level, depending on the couplings.
 In an effective theory of dark-matter production, the limits restrict the value of the suppression scale $M_{*}$  to be above 790 GeV at 95% confidence level.
 A limit is also reported on the production of a high-mass scalar resonance by processes beyond the Standard Model, in which the resonance decays to $Z\gamma$ and the Z boson subsequently decays into neutrinos.

==>> COMMENTS

45 pages in total, author list starting page 29
7 figures, 8 tables, published on EPJC. 
All figures including auxiliary figures and Tables are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-32

==>> Cern preprint ID

CERN-EP-2017-044




==> TarballChecker.txt <==


lxplus022.cern.ch> /afs/cern.ch/user/a/atlaspo/public/scripts/TarballChecker.py -t EXOT-2016-32.tar.gz 

########### CHECK STARTS #############

* Checking for acknowledgements...
Separate acknowledgements file found.
Acknowledgements version: 06-Mar-2017
Acknowledgements: OK

* Checking for BibTeX...
BBL file found: OK

* Checking for authorlist...
Separate authorlist found.
Authorlist of document EXOT-2016-32 version from 06-Mar-2017
The Reference Code for the TeX authorlist is EXOT-2016-32.
Is this the reference code of your paper? [Y/n] Y
Comparing with /afs/cern.ch/atlas/www/GROUPS/DATABASE/authdb/authorlists/archive/815/atlas_authlist.tex
Authorlist: OK

* Checking for XML authorlist...
XML authorlist found.
The Reference Code for the XML authorlist is EXOT-2016-32.
Is this the reference code of your paper? [Y/n] Y
Comparing with /afs/cern.ch/atlas/www/GROUPS/DATABASE/authdb/authorlists/archive/815/atlas_authlist.xml
Authorlist XML: OK

* Checking templates...
Template file found.
Template version: 30100

* Checking preprint cover...
ATLAS logo found.
CERN logo found.

* Checking for oversized plots...
Figures' size OK.

* Checking for labels in plots...

########### UNCOMPRESSING TARBALL #############
Output dir: /tmp/cavalli/tmpqIiZq9

* Checking metadata...
Metadata file found.
!!!WARNING: LaTeX code found in Metadata, attempting compilation of the abstract.
Compilation of the abstract successful. Metadata OK.

########### FINAL REPORT #############

Tarball is OK!
Check ended. Removing temporary directory /tmp/cavalli/tmpqIiZq9


lxplus022.cern.ch> 



